NL-COMM-Sat: Breaking the Direct Device-to-Satellite Communication Barrier via "Aggressive" Non-Orthogonal Transmissions and Non-Linear Processing

Direct Device-to-Satellite (D2S) communications, which enable direct satellite connectivity with unmodified user equipment (UE), not only expand global coverage but also reshape the evolution of future access networks. However, D2S links face fundamental challenges due to inherently low signal-to-noise ratios (SNRs) and limited spatial multiplexing gains arising from near line-of-sight propagation, both of which severely constrain achievable spectral efficiency. Despite the lack of spatial multiplexing, this work shows that aggressive non-orthogonal transmissions, where multiple users (e.g., four) transmit concurrently over the same frequency resources, even to a single receive antenna, can unlock substantial capacity gains that remain entirely unexploited by existing systems. Realizing these gains in practice, however, requires receiver architectures that, to the best of our knowledge, have not yet been developed. To this end, we introduce NL-COMM-Sat, an efficient and flexible framework that overcomes this limitation by enabling aggressive non-orthogonal signal transmissions. In contrast to conventional non-orthogonal multiple access (NOMA) schemes, NL-COMM-Sat supports more than two UEs per receive antenna on the same frequency resource. The framework revisits optimal receiver design principles and proposes computationally efficient processing schemes that translate previously unexplored theoretical gains into tangible throughput improvements, even under realistic channel estimation errors and high-mobility Doppler conditions. Our evaluation shows that NL-COMM-Sat achieves up to a 2x increase in spectral efficiency compared to orthogonal multiple access and NOMA baselines across all considered SNR and Doppler regimes, even with a single-antenna receiver and user speeds of up to 500 km/h.

==> figures/SEUEs3.tikz <==
\pgfplotsset{compat=1.11,
    /pgfplots/ybar legend/.style={
    /pgfplots/legend image code/.code={%
       \draw[##1,/tikz/.cd,yshift=-0.25em]
        (0cm,0cm) rectangle (4pt,0.9em);},
   },
}
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
%\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,0.5}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.215,0,0.392}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.5in,ybar,ymin=0,ymax=5,ytick={0,1,2,3,4,5},
       yticklabels={0,1,2,3,4,5}, yminorticks=true, ymajorgrids, yminorgrids,grid style={dotted},xtick={2,4,6,8},xticklabels={1,2,3,4},xmin=1.5,xmax=8.5,legend columns=1, legend style={draw=none,fill=none,at={(0.3, 1)}, anchor=north},legend cell align=left,ylabel style={align=center}, ylabel=  Achievable Spectral \\ Efficiency (bits/s/Hz) ,xlabel={Number of UEs},x tick label style={anchor=north}, every node near coord/.append style={rotate=90, anchor=east,xshift=30pt,yshift=-7pt},bar width=8.3pt,enlarge x limits=0.05,extra y ticks = {1.6},
        extra y tick labels={\footnotesize \,\,\,\, \,\,\qquad\qquad\,  OMA  },
        extra y tick style={y tick label style={right,yshift=1ex},grid=major,major grid style={dashed,thick,draw=black}}]

 \addplot[red!20!black,fill=mycolor4] coordinates
    {(2,1.6) (4,0.8) (6,0.52) (8,0.3)};
	 \addlegendentry{ Aggressive NOMA with SIC};

\addplot[red!20!mycolor2, line width = .4mm,fill=mycolor2,pattern=grid,pattern color = mycolor2] coordinates
    {(2,1.6) (4,1.96) (6,0) (8,0)};
	\addlegendentry{ Code-domain NOMA };

\addplot[red!20!black,fill=mycolor3,pattern=north east lines,pattern color = mycolor3] coordinates
	{(2,1.6) (4,2.13) (6,2.4) (8,2.6)};
	\addlegendentry{NL-COMM};

  \addplot[red!20!black,fill=mycolor3,pattern=north west lines,pattern color = mycolor3] coordinates
	{(2,1.6) (4,2.38) (6,3.06) (8,3.26)};
	\addlegendentry{NL-COMM+};

\addplot[red!20!black,fill=white,pattern=horizontal lines,pattern color = white] coordinates
	{(2,1.8) (4,2.6) (6,3.77) (8,4.3)};
	\addlegendentry{ Capacity};

% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,1.6) (4,1.19) (6,1.02) (8,0.815)};
% 	\addlegendentry{\footnotesize NL-COMM+ (per UE SE)};

%      \addplot[red!20!black,fill=mycolor4] coordinates
%     {(2,0.5861) (4,0.293) (6,0.1953) (8,0.1465)};
% 	 \addlegendentry{\footnotesize Orthogonal Transmissions};

% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,0.5861) (4,0.5008) (6,0.4413) (8,0.3968)};
% 	\addlegendentry{\footnotesize Non-orthogonal Transmissions};
    
   
  
    


    
% 	\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,4) (4,8) (6,12) (8,16) (10,20) (12,24)};
% 	\addlegendentry{NL-COMM};
    
	
	% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north east lines,pattern color = mycolor3] coordinates
 %    {(2,11.7) (4,21.8) (6,26.64) (8,26.6) (10,22.8)};
	% \addlegendentry{\small Decentralized NL-COMM (32 PEs)};
	% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=vertical lines,pattern color = mycolor3] coordinates
 %    {(2,11.8) (4,22) (6,28.8) (8,33.6) (10,23)};
	% \addlegendentry{\small Decentralized NL-COMM (64 PEs)};
% 	\addplot[red!20!black,fill=mycolor4,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,12) (4,23) (6,32) (8,36) (10,24)};
% 	\addlegendentry{ Decentralized NL-COMM (256 PEs)};

\end{axis}
\end{tikzpicture}%

==> figures/capacitySNR4.tikz <==
\pgfplotsset{compat=1.11,
    /pgfplots/ybar legend/.style={
    /pgfplots/legend image code/.code={%
       \draw[##1,/tikz/.cd,yshift=-0.25em]
        (0cm,0cm) rectangle (4pt,0.9em);},
   },
}
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
%\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,0.5}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.215,0,0.392}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.5in,ybar,ymin=0,ymax=5, ytick={0,1,2,3,4,5},
       yticklabels={0,1,2,3,4,5},yminorticks=true, ymajorgrids, yminorgrids,grid style={dotted},xtick={2,4,6},xticklabels={-4,0,4},xmin=1.5,xmax=6.5,legend columns=1, legend style={draw=none,fill=none,at={(0.5, 1)}, anchor=north},legend cell align=left,ylabel style={align=center}, ylabel= Sum Capacity (bits/s/Hz) ,xlabel={SNR (dB)},x tick label style={anchor=north}, every node near coord/.append style={rotate=90, anchor=east,xshift=30pt,yshift=-7pt},bar width=8.5pt,enlarge x limits=0.05]


\addplot[red!20!black,fill=mycolor4] coordinates
    {(2,0.483) (4,1) (6,1.812)};
	 \addlegendentry{ 1 UE (Orthogonal)};

  \addplot[red!20!black,fill=mycolor3,pattern=vertical lines,pattern color = mycolor3] coordinates
	{(2,0.844) (4,1.5849) (6,2.6)};
	\addlegendentry{ 2 UEs};

 

\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
    {(2,1.133) (4,2) (6,3.7)};
	\addlegendentry{3 UEs};

%      \addplot[red!20!black,fill=mycolor4] coordinates
%     {(2,0.5861) (4,0.293) (6,0.1953) (8,0.1465)};
% 	 \addlegendentry{\footnotesize Orthogonal Transmissions};

\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=grid,pattern color = mycolor2] coordinates
    {(2,1.374) (4,2.321) (6,4.3)};
	\addlegendentry{ 4 UEs};
    
   
  
    
% \addplot[red!20!mycolor2, line width = .4mm,fill=mycolor2,pattern=grid,pattern color = mycolor2] coordinates
%     {(2,6) (4,8) (6,10) (8,11) (10,12) (12,36)};
% 	\addlegendentry{UEs with BPSK, 0.5 LDPC code rate (IDD)};

    
% 	\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,4) (4,8) (6,12) (8,16) (10,20) (12,24)};
% 	\addlegendentry{NL-COMM};
    
	
	% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north east lines,pattern color = mycolor3] coordinates
 %    {(2,11.7) (4,21.8) (6,26.64) (8,26.6) (10,22.8)};
	% \addlegendentry{\small Decentralized NL-COMM (32 PEs)};
	% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=vertical lines,pattern color = mycolor3] coordinates
 %    {(2,11.8) (4,22) (6,28.8) (8,33.6) (10,23)};
	% \addlegendentry{\small Decentralized NL-COMM (64 PEs)};
% 	\addplot[red!20!black,fill=mycolor4,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,12) (4,23) (6,32) (8,36) (10,24)};
% 	\addlegendentry{ Decentralized NL-COMM (256 PEs)};

\end{axis}
\end{tikzpicture}%

==> figures/tp500kmh3.tikz <==
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%4pink
%\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor4}{rgb}{0,0,1}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.07843,0.16863,0.54902}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.3in,
xmin=0, xmax=4,  xlabel near ticks, xlabel={SNR (dB)}, xmajorgrids, grid style={dotted}, ymin=0, ymax=3, yminorticks=true, ymajorgrids, yminorgrids,
ylabel style={align=center}, ylabel={Achievable Spectral\\ Efficiency (bits/s/Hz)},
legend columns=1, legend style={cells={align=center},at={(1,0.5)},anchor=south east,draw=none, fill=none}]





\addplot [color=mycolor4,line width=0.5pt]
table[row sep=crcr,smooth]{%
  0 0.52\\
    2  0.84\\
    4 1.12\\
};
\addlegendentry{\footnotesize OMA };

\addplot [color=mycolor4,dashed,line width=0.5pt]
table[row sep=crcr,smooth]{%
   0 0.28\\
    2  0.56\\
    4 0.84\\
};
\addlegendentry{\footnotesize Aggressive NOMA with SIC  };
% \addplot [color=mycolor3,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor3,solid}]
% table[row sep=crcr,smooth]{%
%   16 9.1\\
%     17  18\\
%     18 28.8\\
% 	19	35.7\\
% 	20	36\\
%     21  36\\
% };
% \addlegendentry{\small MPNL $N_{PE}=4$};

\addplot [color=mycolor3,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor3,solid}]
table[row sep=crcr,smooth]{%
   0 0.72\\
    2  1.12\\
    4 1.68\\
};
\addlegendentry{\footnotesize NL-COMM };

\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=diamond,mark options={fill=mycolor3,solid}]
table[row sep=crcr,smooth]{%
 0 1.2\\
    2  1.72\\
    4 2.24\\
};
\addlegendentry{\footnotesize   NL-COMM+ };
% \addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor5,solid}]
% table[row sep=crcr,smooth]{%
%   23 38.55\\
%     24  55.55\\
%     25 69.6\\
% 	26	71.4\\
% 	27	72\\
%     28  72\\
% };
% \addlegendentry{Common phase compensation (5\% CFO))};

% \addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor5,solid}]
% table[row sep=crcr,smooth]{%
%   16  7\\
%   17  34\\
% 	18 47.4\\
% 	19	48\\
% 	20	48\\
% };
% \addlegendentry{Proposed scheme (5\% CFO))};
% \addplot [color=mycolor4,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor4,solid}]
% table[row sep=crcr,smooth]{%
%  -4 1.3743\\
%     -3  1.5872\\
%     -2 1.8171\\
% 	-1	2.062\\
% 	0	2.321\\
%     1  2.593\\
%      2  2.8756\\
%       3  3.1668\\
%        4  3.456\\
%          5  3.770\\
% };
% \addlegendentry{\small 4 UEs};



%\addplot [color=mycolor1,solid,line width=0.5pt,mark size=2.0pt,mark=square,mark options={solid}]
%table[row sep=crcr]{%
%%18	0.2133\\
%%20	0.0481\\
%%22	0.0100\\
%%24	0.0009\\
%18	0.2140\\
%20	0.0493\\
%22	0.0120\\
%24	0.0025\\
%};
%\addlegendentry{\scriptsize K-Best (K=32,14400 Visited nodes)};

%\addplot [color=mycolor5,solid,line width=0.5pt,mark size=3.0pt,mark=triangle*,mark options={fill=mycolor5}]
%table[row sep=crcr]{%
%	18	0.2427\\
%	20	0.0455\\
%	22	0.0043\\
%	24	0.00019\\
%};
%\label{p81}
%%\addlegendentry{\scriptsize FSD 4096};
%
%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={solid}]
%table[row sep=crcr]{%
%	18	0.2377\\
%	20	0.0429\\
%	22	0.0048\\
%	24	0.00047\\
%};
%\label{p82}
%%\addlegendentry{\scriptsize a-Multisphere~$N_{PE}\!=\!384$};
%
%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=triangle*,mark options={fill=mycolor5,solid}]
%table[row sep=crcr]{%
%	18	0.2284\\
%	20	0.0368\\
%	22	0.0034\\
%	24	0.0003\\
%};
%\label{p83}
%\addlegendentry{\scriptsize a-Multisphere~$N_{PE}\!=\!512$};

%\node [draw,fill=white][anchor=north east] at (rel axis cs: 1,1) {\shortstack[l]{
%        \ref{p81} \small FSD 4096\\
%		\ref{p82} \small a-Multisphere $N_{PE}\!=\!384$ \\
%		\ref{p83} \small a-Multisphere $N_{PE}\!=\!512$}};

\end{axis}
\end{tikzpicture}%

==> figures/tp5kmh3.tikz <==
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%4pink
%\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor4}{rgb}{0,0,1}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.07843,0.16863,0.54902}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.3in,
xmin=0, xmax=4,  xlabel near ticks, xlabel={SNR (dB)}, xmajorgrids, grid style={dotted}, ymin=0, ymax=3, yminorticks=true, ymajorgrids, yminorgrids,
ylabel style={align=center}, ylabel={Average Spectral\\ Efficiency (bits/s/Hz)},
legend columns=1, legend style={cells={align=center},at={(1,0.5)},anchor=south east,draw=none, fill=none}]





\addplot [color=mycolor4,line width=0.5pt]
table[row sep=crcr,smooth]{%
  0 0.6\\
    2  0.92\\
    4 1.24\\
};
\addlegendentry{\footnotesize OMA };

\addplot [color=mycolor4,dashed,line width=0.5pt]
table[row sep=crcr,smooth]{%
   0 0.32\\
    2  0.68\\
    4 1.04\\
};
\addlegendentry{\footnotesize Aggressive NOMA with SIC };
% \addplot [color=mycolor3,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor3,solid}]
% table[row sep=crcr,smooth]{%
%   16 9.1\\
%     17  18\\
%     18 28.8\\
% 	19	35.7\\
% 	20	36\\
%     21  36\\
% };
% \addlegendentry{\small MPNL $N_{PE}=4$};

\addplot [color=mycolor3,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor3,solid}]
table[row sep=crcr,smooth]{%
   0 0.76\\
    2  1.2\\
    4 1.904\\
};
\addlegendentry{\footnotesize NL-COMM };

\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=diamond,mark options={fill=mycolor3,solid}]
table[row sep=crcr,smooth]{%
 0 1.32\\
    2  1.96\\
    4 2.56\\
};
\addlegendentry{\footnotesize   NL-COMM+ };
% \addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor5,solid}]
% table[row sep=crcr,smooth]{%
%   23 38.55\\
%     24  55.55\\
%     25 69.6\\
% 	26	71.4\\
% 	27	72\\
%     28  72\\
% };
% \addlegendentry{Common phase compensation (5\% CFO))};

% \addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor5,solid}]
% table[row sep=crcr,smooth]{%
%   16  7\\
%   17  34\\
% 	18 47.4\\
% 	19	48\\
% 	20	48\\
% };
% \addlegendentry{Proposed scheme (5\% CFO))};
% \addplot [color=mycolor4,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor4,solid}]
% table[row sep=crcr,smooth]{%
%  -4 1.3743\\
%     -3  1.5872\\
%     -2 1.8171\\
% 	-1	2.062\\
% 	0	2.321\\
%     1  2.593\\
%      2  2.8756\\
%       3  3.1668\\
%        4  3.456\\
%          5  3.770\\
% };
% \addlegendentry{\small 4 UEs};



%\addplot [color=mycolor1,solid,line width=0.5pt,mark size=2.0pt,mark=square,mark options={solid}]
%table[row sep=crcr]{%
%%18	0.2133\\
%%20	0.0481\\
%%22	0.0100\\
%%24	0.0009\\
%18	0.2140\\
%20	0.0493\\
%22	0.0120\\
%24	0.0025\\
%};
%\addlegendentry{\scriptsize K-Best (K=32,14400 Visited nodes)};

%\addplot [color=mycolor5,solid,line width=0.5pt,mark size=3.0pt,mark=triangle*,mark options={fill=mycolor5}]
%table[row sep=crcr]{%
%	18	0.2427\\
%	20	0.0455\\
%	22	0.0043\\
%	24	0.00019\\
%};
%\label{p81}
%%\addlegendentry{\scriptsize FSD 4096};
%
%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={solid}]
%table[row sep=crcr]{%
%	18	0.2377\\
%	20	0.0429\\
%	22	0.0048\\
%	24	0.00047\\
%};
%\label{p82}
%%\addlegendentry{\scriptsize a-Multisphere~$N_{PE}\!=\!384$};
%
%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=triangle*,mark options={fill=mycolor5,solid}]
%table[row sep=crcr]{%
%	18	0.2284\\
%	20	0.0368\\
%	22	0.0034\\
%	24	0.0003\\
%};
%\label{p83}
%\addlegendentry{\scriptsize a-Multisphere~$N_{PE}\!=\!512$};

%\node [draw,fill=white][anchor=north east] at (rel axis cs: 1,1) {\shortstack[l]{
%        \ref{p81} \small FSD 4096\\
%		\ref{p82} \small a-Multisphere $N_{PE}\!=\!384$ \\
%		\ref{p83} \small a-Multisphere $N_{PE}\!=\!512$}};

\end{axis}
\end{tikzpicture}%
